Cost-driven Screening of Network Constraints for the Unit Commitment Problem

In an attempt to speed up the solution of the unit commitment (UC) problem, both machine-learning and optimization-based methods have been proposed to lighten the full UC formulation by removing as many superfluous line-flow constraints as possible. While the elimination strategies based on machine learning are fast and typically delete more constraints, they may be over-optimistic and result in infeasible UC solutions. For their part, optimization-based methods seek to identify redundant constraints in the full UC formulation by exploring the feasibility region of an LP-relaxation. In doing so, these methods only get rid of line-flow constraints whose removal leaves the feasibility region of the original UC problem unchanged. In this paper, we propose a procedure to substantially increase the line-flow constraints that are filtered out by optimization-based methods without jeopardizing their appealing ability of preserving feasibility. Our approach is based on tightening the LP-relaxation that the optimization-based method uses with a valid inequality related to the objective function of the UC problem and hence, of an economic nature. The result is that the so strengthened optimization-based method identifies not only redundant line-flow constraints but also inactive ones, thus leading to more reduced UC formulations.

==> QSLR.csv <==
AD,Cost
65.09,760.103
65.108,761.861
65.162,761.28
65.168,764.436
65.195,761.621
65.195,762.634
65.195,762.642
65.202,763.461
65.209,759.66
65.289,764.947
65.296,764.349
65.305,765.6
65.314,762.65
65.337,765.224
65.345,766.241
65.383,766.957
65.412,768.824
65.437,768.512
65.48,768.965
65.496,771.221
65.505,769.675
65.522,770.453
65.54,770.127
65.567,773.662
65.575,772.108
65.609,772.23
65.622,771.549
65.635,774.136
65.664,777.562
65.762,776.386
65.798,777.762
65.805,779.908
65.843,778.256
65.844,780.865
65.844,777.891
65.873,779.939
65.993,784.72
65.998,783.514
66.007,783.003
66.024,782.775
66.033,783.956
66.038,783.713
66.045,784.959
66.054,786.493
66.066,786.466
66.147,788.058
66.158,788.183
66.204,791.687
66.21,790.211
66.275,791.006
66.337,794.233
66.338,793.122
66.397,795.79
66.417,796.761
66.43,793.892
66.464,795.197
66.496,797.189
66.54,799.296
66.58,798.648
66.582,800.513
66.619,800.332
66.626,801.843
66.641,802.759
66.643,803.58
66.648,802.617
66.652,802.975
66.652,801.633
66.689,803.866
66.692,802.249
66.694,804.456
66.711,801.88
66.712,801.437
66.713,805.126
66.732,803.66
66.745,803.308
66.749,804.147
66.779,804.408
66.781,803.62
66.798,805.92
66.802,808.847
66.857,806.295
66.865,808.815
66.902,808.391
66.91,809.041
66.943,811.493
66.959,811.825
66.999,812.365
67.0,811.511
67.005,812.077
67.059,814.104
67.093,815.474
67.158,816.236
67.224,822.929
67.229,819.195
67.23,817.852
67.269,819.281
67.324,820.192
67.333,823.479
67.339,820.708
67.425,823.971
67.441,825.7
67.443,825.964
67.463,824.787
67.464,826.294
67.489,826.172
67.529,827.08
67.555,827.01
67.572,831.784
67.576,829.882
67.579,829.319
67.584,830.931
67.593,830.575
67.607,834.771
67.621,830.44
67.626,828.416
67.645,833.412
67.657,831.284
67.67,835.057
67.714,832.243
67.736,834.946
67.746,836.073
67.76,836.396
67.763,834.313
67.775,834.3
67.794,840.235
67.794,835.154
67.8,835.098
67.801,836.102
67.819,837.17
67.826,837.051
67.844,837.657
67.851,840.843
67.874,840.747
67.888,837.774
67.905,842.739
67.98,843.631
68.027,841.628
68.045,845.617
68.122,844.349
68.164,845.489
68.228,844.547
68.233,847.011
68.254,849.254
68.277,851.227
68.315,863.048
68.343,857.205
68.362,852.532
68.364,856.68
68.412,861.264
68.425,856.366
68.426,854.573
68.431,854.086
68.433,856.129
68.467,858.498
68.483,858.604
68.523,868.08
68.571,858.689
68.587,860.524
68.589,870.584
68.606,868.544
68.625,861.021
68.636,862.584
68.671,870.876
68.686,867.215
68.721,862.983
68.744,866.934
68.799,864.599
68.808,867.023
68.819,867.729
68.843,865.746
68.87,876.409
68.892,868.436
68.931,867.679
69.008,881.56
69.069,875.015
69.077,875.003
69.092,878.204
69.093,875.926
69.128,877.543
69.138,881.561
69.159,883.85
69.186,882.002
69.25,878.686
69.254,902.266
69.257,894.144
69.266,903.743
69.276,884.053
69.281,898.459
69.29,891.372
69.415,891.674
69.418,893.04
69.457,904.817
69.514,897.114
69.519,900.64
69.542,888.126
69.56,891.396
69.583,911.298
69.61,909.027
69.613,894.738
69.71,901.268

